Gaia22ayj: outburst from a deeply eclipsing 9.36-min binary?

Gaia22ayj (=ZTF19aagmvuk) was detected as a transient on 2022 March 3 both by the Gaia satellite and the Zwicky Transient Facility (ZTF). I analyzed the past public ZTF data and found that Gaia22ayj showed coherent large-amplitude double-wave variations with a period of 0.00649910257(13) d = 9.36 min. The period can be either from the spin period of the white dwarf or the orbital period of the binary. I consider the latter possibility more likely based on the light curve resembling an eclipsing binary and on the stability of the profile. The presence of an outburst lasting at least ~1 d suggests that this system has an accretion disk. If Gaia22ayj is indeed an eclipsing binary with a period of 9.36 min, this is the shortest orbital period ever measured in eclipsing accreting binaries and is the shortest record of a system with a dwarf nova-type outburst. The presence of an outburst is unusual for an AM CVn system with this orbital period and this object might be in the turn-on phase of the mass-transfer. If the ultrashort orbital period of Gaia22ayj is confirmed, this object would an ideal target to detect period variations within several years to confirm its evolutionary state and to identify the future evolutionary consequence.

==> abst.inc <==
Gaia22ayj (=ZTF19aagmvuk) was detected as a transient
on 2022 March 3 both by the Gaia satellite and
the Zwicky Transient Facility (ZTF).  I analyzed the past
public ZTF data and found that Gaia22ayj showed
coherent large-amplitude double-wave variations with
a period of 0.00649910257(13)~d = 9.36~min.
The period can be either from the spin period
of the white dwarf or the orbital period of the binary.
I consider the latter possibility more likely
based on the light curve resembling an eclipsing binary
and on the stability of the profile.
The presence of an outburst lasting at least $\sim$1~d
suggests that this system has an accretion disk.
If Gaia22ayj is indeed an eclipsing binary with
a period of 9.36~min, this is the shortest orbital period
ever measured in eclipsing accreting binaries and is the shortest
record of a system with a dwarf nova-type outburst.
The presence of an outburst is unusual for an AM CVn
system with this orbital period and this object might be
in the turn-on phase of the mass-transfer.
If the ultrashort orbital period of Gaia22ayj is confirmed, this
object would an ideal target to detect period variations
within several years to confirm its evolutionary state
and to identify the future evolutionary consequence.


==> objlist.inc <==
ES Cet,
HM Cnc,
AM CVn,
$\beta$ Lyr,
W UMa,
V407 Vul,
1SWXRT J082526.4$-$223212,
ASASSN-V J205543.90$+$240033.5,
Gaia22ayj,
GLEAM-X J162759.5$-$523504.3,
ZTF J153932.16$+$502738.8,
ZTF J185139.81$+$171430.3,
ZTF18abnbzvx,
ZTF19aagmvuk

